Climatological and UV-based Habitability of Possible Exomoons in F-star Systems

We explore the astrobiological significance of F-type stars of spectral type between F5 V and F9.5 V, which possess Jupiter-type planets within or close to their climatological habitable zones. These planets, or at least a subset of those, may also possess rocky exomoons, which potentially offer habitable environments. Our work considers eight selected systems. The Jupiter-type planets in these systems are in notably differing orbits with eccentricities between 0.08 (about Mars) and 0.72. We consider the stellar UV environments provided by the photospheric stellar radiation, which allows us to compute the UV habitable zones for the systems. Following previous studies, DNA is taken as a proxy for carbon-based macromolecules following the paradigm that extraterrestrial biology might be based on hydrocarbons. We found that the damage inflicted on DNA is notably different for the range of systems studied, and also varies according to the orbit of the Jupiter-type planet, especially for systems of high ellipticity, as expected. For some systems excessive values of damage are attained compared to today's Earth or during the Archean eon. Considering that the detection of exomoons around different types of stars will remain challenging in the foreseeable future, we view our work also as an example and template for investigating the combined requirements of climatological and UV-based habitability for exosolar objects.

==> NewAASTeX.txt <==
From: The University of Chicago Press [apj-help@mss.uchicago.edu]
Sent: Wednesday, February 04, 2004 3:00 PM
To: cuntz@uta.edu
Subject: Update: AAS Journals Submission Guidelines


AASTEX v5.2 NOW AVAILABLE

The American Astronomical Society and the University of Chicago
Press are pleased to introduce AASTeX v5.2. Authors are strongly
encouraged to use this new version of AASTeX for all subsequent
manuscript preparation for the ApJ, the ApJ Letters, the ApJ
Supplements, and the AJ. This is the first major upgrade of AASTeX
in four years and includes many significant improvements over the
previous versions. These include:

  - The option to print long abstracts on a second page in the
    two-column preprint style.

  - Improved table management for both manuscript-embedded and
    stand-alone tables.

  - Improved graphics sizing, including reintroduction of the
    \plotfiddle macro.

  - New markup for object and data set linking and facilities
    identification, features which will be introduced into the
    electronic ApJ and AJ in the near future.

Copies of AASTeX v5.2 and new supporting documentation are now
available at the University of Chicago's AASTeX web site:

   http://www.journals.uchicago.edu/AAS/AASTeX/


APJ LETTERS NEWS

Effective 1 February 2004 the Astrophysical Journal Letters
editorial office will begin accepting Microsoft Word and Rich Text
Format (RTF) file types for manuscript submission.

Please see

   http://www.journals.uchicago.edu/ApJ/instruct.word.html

for guidelines on manuscript preparation. AASTeX is strongly
preferred for manuscripts containing complex math or extended
characters. Authors should be aware that due to technical aspects
of processing Word and RTF files, there may be slight delays in
the manuscript processing.

We apologize if you receive more than one copy of this e-mail.
The content is so important to contributors to our journals that
we have used more than one mailing list and there may be significant
overlap.

